KPsec: Secure End-to-End Communications for Multi-Hop Wireless Networks

The security of cyber-physical systems, from self-driving cars to medical devices, depends on their underlying multi-hop wireless networks. Yet, the lack of trusted central infrastructures and limited nodes' resources make securing these networks challenging. Recent works on key pre-distribution schemes, where nodes communicate over encrypted overlay paths, provide an appealing solution because of their distributed, computationally light-weight nature. Alas, these schemes share a glaring security vulnerability: the two ends of every overlay link can decrypt---and potentially modify and alter---the message. Plus, the longer overlay paths impose traffic overhead and increase latency. We present a novel routing mechanism, KPsec, to address these issues. KPsec deploys multiple disjoint paths and an initial key-exchange phase to secure end-to-end communications. After the initial key-exchange phase, traffic in KPsec follows the shortest paths and, in contrast to key pre-distribution schemes, intermediate nodes cannot decrypt it. We measure the security and performance of KPsec as well as three state-of-the-art key pre-distribution schemes using a real 10-node testbed and large-scale simulations. Our experiments show that, in addition to its security benefits, KPsec results in $5-15\%$ improvement in network throughput, up to $75\%$ reduction in latency, and an order of magnitude reduction in energy consumption.

==> figs/gnuplotCodes/Data/Mobile/ACPLCon.txt <==
10	1.28	3.235	7.115
11	1.236363636	3.354545455	7.145454545
12	1.258333333	3.404166667	7.275
13	1.180769231	3.069230769	7.188461538
14	1.164285714	3.225	6.692857143
15	1.096666667	3.523333333	7.516666667
16	1.1875	3.078125	7.23125
17	1.164705882	3.308823529	7.002941176
18	1.233333333	3.247222222	7.183333333
19	1.173684211	3.186842105	7.205263158
20	1.1575	3.335	6.955


==> figs/gnuplotCodes/Data/Mobile/ACPLNodes.txt <==
100	1.25	3.145	7.425
110	1.29	3.52	6.76
120	1.265	3.325	7.245
130	1.245	3.255	6.98
140	1.39	3.53	6.625
150	1.435	3.48	6.23
160	1.365	3.29	6.44
170	1.48	3.465	6.625
180	1.46	3.4	6.235
190	1.445	3.345	6.5
200	1.575	3.33	6.15


==> figs/gnuplotCodes/Data/Mobile/Energy.txt <==
100 70614.32765	243.218655	854.0573837	206.0517959	1735.930771	206.0585241
110 71869.69348	243.879515	931.3243277	206.0523854	1598.910724	206.0574787
120 71085.08984	243.4664775	891.1455168	206.0520789	1698.842638	206.0582411
130 70457.40692	243.1360475	876.7223539	206.0519688	1644.240664	206.0578245
140 75008.10804	245.531665	933.3847795	206.0524011	1571.094624	206.0572665
150 76420.39459	246.2751325	923.0825203	206.0523225	1489.706776	206.0566455
160 74223.5044	245.1186275	883.9339353	206.0520239	1532.976265	206.0569757
170 77832.68115	247.0186	919.9918425	206.052299	1571.094624	206.0572665
180 77204.99823	246.68817	906.5989056	206.0521968	1490.737002	206.0566534
190 76734.23605	246.4403475	895.2664205	206.0521103	1545.338976	206.05707
200 80814.17498	248.5881425	892.1757427	206.0520867	1473.223162	206.0565198



==> figs/gnuplotCodes/Data/Mobile/cooperative.txt <==
1		0.788943	0.646153	0.411617
2		0.954043	0.856451	0.688068
3		0.990431	0.950978	0.804381
4		0.998031	0.982961	0.895455
5		0.999453	0.992125	0.948664
6		0.999866	0.997163	0.977032
7		0.999975	0.999159	0.986015
8		0.999992	0.999607	0.991357
9		0.999998	0.999867	0.996505
10		1	0.999955	0.997635

==> figs/gnuplotCodes/Data/Mobile/delayCon-exch.txt <==
10	368.798	250.179	304.539
11	386.4909394	214.7809971	426.8572222
12	419.6486061	295.9402576	337.5335
13	473.9776138	250.0483587	429.1486667
14	486.9736747	277.6220726	365.6018519
15	541.3538482	333.6987099	472.01
16	558.2815074	349.2496999	431.5992593
17	604.5718292	314.4271892	513.5733333
18	636.4930623	334.7143333	457.3366667
19	677.4253327	315.9710112	519.0398148
20	696.9142339	321.334504	440.3166667


==> figs/gnuplotCodes/Data/Mobile/delayCon.txt <==
10	2727.24	1329.538	2501.79	1210.919	3045.39	1265.279
11	2745.97303	1505.427303	2147.809971	1333.717361	4268.572222	1545.793586
12	2988.044394	1628.090273	2959.402576	1504.381924	3375.335	1545.975167
13	3429.260754	1784.492998	2500.483587	1560.563743	4291.486667	1739.664051
14	3438.465318	1918.245103	2776.220726	1708.893501	3656.018519	1796.87328
15	3828.458482	2126.433848	3336.987099	1918.77871	4720.1	2057.09
16	3861.702574	2279.394007	3492.496999	2070.3622	4315.992593	2152.711759
17	4231.182998	2419.107123	3144.271892	2128.962483	5135.733333	2328.108627
18	4393.563956	2607.859729	3347.143333	2306.081	4573.366667	2428.703333
19	4636.779643	2814.899017	3159.710112	2453.444695	5190.398148	2656.513499
20	4689.017339	2977.039234	3213.34504	2601.459504	4403.166667	2720.441667


==> figs/gnuplotCodes/Data/Mobile/delayNodes-exch.txt <==
100	368.798	250.179	304.539
110	336.946	216.1552857	355.5763095
120	347.856	259.2881706	338.6086905
130	341.7203333	243.4903333	350.2319048
140	359.2944444	226.6475714	327.9531548
150	362.4772778	228.7169722	393.530381
160	354.5118889	212.7646667	367.3716071
170	364.4634444	220.5312222	322.7677222
180	360.8304444	251.79075	309.8054325
190	360.8870556	194.887	309.4549365
200	400.8285	232.3739444	363.2849405


==> figs/gnuplotCodes/Data/Mobile/delayNodes.txt <==
100	2727.24	1329.538	2501.79	1210.919	3045.39	1265.279
110	2443.93	1262.476	2161.552857	1141.685286	3555.763095	1281.10631
120	2511.53	1314.886	2592.881706	1226.318171	3386.086905	1305.63869
130	2477.703333	1281.220333	2434.903333	1182.990333	3502.319048	1289.731905
140	2639.524444	1312.714444	2266.475714	1180.067571	3279.531548	1281.373155
150	2678.842778	1308.407278	2287.169722	1174.646972	3935.30381	1339.460381
160	2599.638889	1299.991889	2127.646667	1158.244667	3673.716071	1312.851607
170	2716.774444	1292.323444	2205.312222	1148.391222	3227.677222	1250.627722
180	2665.464444	1303.670444	2517.9075	1194.63075	3098.054325	1252.645433
190	2702.250556	1267.507056	1948.87	1101.507	3094.549365	1216.074937
200	3000.995	1408.1185	2323.739444	1239.663944	3632.849405	1370.57494


==> figs/gnuplotCodes/Data/Mobile/noVDPK10Results.txt <==
1000	8.6525
1500	8.714
2000	8.750666667
2500	8.756
3000	8.686905633
3500	8.732
4000	8.705630791
4500	8.694
5000	8.635667396
5500	8.734
6000	8.816
6500	8.67
7000	8.2134
7500	8.818181818
8000	8.923611111
8500	8.659574468
9000	8.688172043
9500	8.729927007
10000	8.936170213
						


==> figs/gnuplotCodes/Data/Mobile/noVDPK15Results.txt <==
1000	13.69
1500	13.62
2000	13.5
2500	13.33
3000	13.4
3500	13.43939394
4000	13.56
4500	13.62
5000	13.26966292
5500	13.14285714
6000	13.33
6500	13.13636364	
7000	13.3542
7500	13.4103
8000	13.25433
8500	13.5021
9000	13.32
9500	13.215
10000	13.7630


==> figs/gnuplotCodes/Data/Mobile/noVDPK20Results.txt <==
1000	18.152
1500	18.134
2000	18.29
2500	18.27
3000	18.264
3500	18.15
4000	18.142
4500	18.238
5000	18.125
5500	18.304
6000	18.422
6500	18.1
7000	18.2104
7500	18.0261
8000	18.1023
8500	17.9891
9000	18.306
9500	18.295
10000	18.14832


==> figs/gnuplotCodes/Data/Mobile/noVDPK5Results.txt <==
1000	4.088	
1500	4.1	
2000	4.233			
2500	4.066	
3000	4.074	
3500	4.056	
4000	4.088	
4500	4.114	
5000	4.098	
5500	4.052	
6000	4.215488215	
6500	4.144
7000	4.04516129
7500	4.06763285
8000	4.167741935
8500	3.921782178
9000	4.141463415
9500	4
10000	4.136363636
						
																	


==> figs/gnuplotCodes/Data/Mobile/reliability.txt <==
1 0.9 0.81 0.729	0.6561	0.59049	0.531441	0.478297	0.430467	0.38742	0.348678
2 0.99 0.9639	0.926559	0.881733	0.832302	0.780452	0.727826	0.675632	0.624746	0.57578
3 0.999	0.993141	0.980097	0.959328	0.931326	0.897129	0.858006	0.815262	0.770127	0.723697
4 0.9999 0.998697	0.994606	0.986013	0.971877	0.951799	0.925921	0.894786	0.859185	0.820038
5 0.99999 0.999752	0.998538	0.99519	0.988483	0.977415	0.961353	0.940077	0.913739	0.882787
6 0.999999 0.999953	0.999604	0.998346	0.995284	0.989418	0.979838	0.965872	0.947159	0.923656
7 1	0.999991 0.999893	0.999431	0.998069	0.995042	0.989481	0.980563	0.96763	0.950276
8 1	0.999998 0.999971	0.999804	0.999209	0.997677	0.994512	0.98893	0.980171	0.967614
9 1 1 0.999992 0.999933	0.999676	0.998911	0.997137	0.993695	0.987853	0.978906
10 1 1 0.999998	0.999977	0.999867	0.99949	0.991752	0.996409	0.99651322	0.986261

==> figs/gnuplotCodes/Data/Mobile/resultsCumulative.txt <==
0	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000
1	0.003030303	0.003338898	0.015278839	0.022075055	0.041982507
2	0.009090909	0.035058431	0.13368984	0.313465784	0.687755102
3	0.039393939	0.153589316	0.596638655	0.949595291	0.998542274
4	0.163636364	0.512520868	0.9763178	1	1
5	0.366666667	0.866444073	1	1	1
6	0.633333333	0.983305509	1	1	1
7	0.848484848	0.998330551	1	1	1
8	0.948484848	1	1	1	1
9	0.996969697	1	1	1	1
10	1	1	1	1	1
11	1	1	1	1	1
12	1	1	1	1	1
13	1	1	1	1	1
14	1	1	1	1	1
15	1	1	1	1	1


==> figs/gnuplotCodes/Data/Mobile/resultsSD.txt <==
0	1.107143299	1.650455622	2.134899175	2.561088232
5	1.219375822	1.745698257	2.137011241	2.503886703
10	1.203545306	1.737971551	2.263090574	2.520560814
15	1.173001942	1.811519807	2.233690541	2.550128996
20	1.002849949	1.739349978	2.08012284	2.529464217
25	1.002625001	1.580486823	2.040613636	2.320918008
30	0.825194592	1.49686389	1.988877279	2.4545952
35	0.790668478	1.294871318	1.758616453	2.122854217
40	0.627477546	1.197323665	1.654976546	1.921511258
45	0.614114478	1.166510015	1.568468675	1.788782577
50	0.48148033	0.968152	1.267481765	1.587790192

==> figs/gnuplotCodes/Data/Mobile/routingCon-exch.txt <==
10	1.278340272	0.91164603	1.88698331
11	1.1187516	1.040185973	1.906731282
12	1.16843386	1.079306775	1.7980203
13	1.210454215	1.158652392	2.020473277
14	1.149667766	1.03588435	2.079356343
15	1.285898064	1.282335727	2.06884782
16	1.277444025	1.2707684	2.135478438
17	1.367686786	1.196694382	2.066026871
18	1.306662573	1.292907161	2.079880644
19	1.410888669	1.071732089	1.880674574
20	1.31971026	1.23537361	2.04383967


==> figs/gnuplotCodes/Data/Mobile/routingCon.txt <==
10	2.32425504	2.223500112	1.82329206	1.85680587	3.77396662	2.83214315
11	2.034093818	1.988282509	2.080371945	1.909716882	3.813462564	2.776262191
12	2.1244252	2.14930866	2.15861355	2.060181575	3.5960406	2.7788951
13	2.200825846	2.180117723	2.317304785	2.1283159	4.040946554	2.990136785
14	2.090305029	2.211574166	2.0717687	2.09779075	4.158712686	3.141262743
15	2.33799648	2.397917904	2.564671453	2.394355567	4.13769564	3.18086766
16	2.3226255	2.519070525	2.5415368	2.5123949	4.270956875	3.377104938
17	2.486703247	2.581358598	2.393388765	2.410366194	4.132053741	3.279698682
18	2.375750133	2.48349164	2.585814322	2.469736228	4.159761289	3.256709711
19	2.565252126	2.595682775	2.143464179	2.256526195	3.761349147	3.065468679
20	2.3994732	2.54534346	2.47074722	2.46100681	4.08767934	3.26947287


==> figs/gnuplotCodes/Data/Mobile/routingNodes-exch.txt <==
100	1.278340272	0.91164603	1.88698331
110	1.279881504	1.2876453	2.0902185
120	1.36203144	1.3311093	2.10287236
130	1.547671224	1.237692	2.13146926
140	1.87640904	1.897446	2.87778803
150	1.933298136	1.748811	2.81551981
160	2.26899816	2.173863	2.9584611
170	2.39077212	1.9508538	2.57007918
180	2.480895912	2.2731855	2.48314994
190	2.823146304	2.0706834	2.77104396
200	3.37365996	2.9093817	3.45636065


==> figs/gnuplotCodes/Data/Mobile/routingNodes.txt <==
100	2.32425504	2.223500112	1.82329206	1.85680587	3.77396662	2.83214315
110	2.32705728	2.332577664	2.5752906	2.34034146	4.180437	3.14291466
120	2.4764208	2.35034328	2.6622186	2.31942114	4.20574472	3.0911842
130	2.81394768	2.683658424	2.475384	2.3736792	4.26293852	3.26745646
140	3.4116528	3.20461128	3.794892	3.22564824	5.75557606	4.20599027
150	3.51508752	3.280678296	3.497622	3.09619116	5.63103962	4.16289997
160	4.1254512	3.9916764	4.347726	3.89654124	5.9169222	4.68113934
170	4.3468584	3.9929862	3.9017076	3.55306788	5.14015836	4.17229326
180	4.51071984	4.314585192	4.546371	4.10687478	4.96629988	4.31683922
190	5.13299328	4.772452704	4.1413668	4.0199898	5.54208792	4.72035036
200	6.1339272	5.49967356	5.8187634	5.0353953	6.9127213	5.58237425


==> figs/gnuplotCodes/Data/Mobile/secPathk=10_n=1k.txt <==
0	8.8575
5	7.4875
10	6.2225
15	5.04
20	4.335
25	3.4425
30	2.7
35	2.25
40	1.8
45	1.4125
50	0.995

==> figs/gnuplotCodes/Data/Mobile/secPathk=15_n=1k.txt <==
0	13.44
5	11.64	
10	9.965
15	8.41
20	7.2375
25	5.7575	
30	4.8525
35	4.1
40	3.23
45	2.4675
50	2.0025

==> figs/gnuplotCodes/Data/Mobile/secPathk=20_n=1k.txt <==
0	18.165
5	15.785
10	14.0125
15	11.59
20	9.8575
25	8.5825
30	7.255
35	6.0475
40	4.705
45	4.0275
50	3.015

==> figs/gnuplotCodes/Data/Mobile/secPathk=5_n=1k.txt <==
0	4.268966
5	3.468965517	
10	2.49
15	2.101983003
20	1.4575
25	1.1725
30	0.8475
35	0.6625
40	0.4525
45	0.3825
50	0.2475

==> figs/gnuplotCodes/Data/Mobile/throughCon.txt <==
10	0.97430449	0.974938107	0.974647511	0.875195043	0.918819499	0.837034603
11	0.974716828	0.975009117	0.974943063	0.88749916	0.934382573	0.833877346
12	0.965039858	0.966461642	0.965667168	0.879227162	0.903261688	0.849119983
13	0.966398703	0.967640234	0.967342555	0.866243224	0.901004934	0.844880585
14	0.960860381	0.962137536	0.961511581	0.875813293	0.905954155	0.874419352
15	0.956984636	0.95817016	0.957628225	0.856546506	0.880584053	0.813289538
16	0.953043835	0.954462631	0.953507605	0.862951857	0.875781416	0.837736843
17	0.95477013	0.955834796	0.954958674	0.850322637	0.897716371	0.811243071
18	0.948962138	0.950245063	0.949946357	0.851925388	0.883587716	0.841722799
19	0.949186793	0.950121933	0.949465901	0.846041258	0.900030986	0.825127077
20	0.945393002	0.946292143	0.945427042	0.851278646	0.893146887	0.843549279


==> figs/gnuplotCodes/Data/Mobile/throughNodes.txt <==
100	0.973675769	0.975622881	0.974647511	0.875195043	0.918819499	0.837034603
110	0.973521314	0.974135458	0.974103464	0.894130617	0.918925924	0.81867431
120	0.976024336	0.977252533	0.9767464	0.892380858	0.91592557	0.837256024
130	0.974639058	0.975732147	0.974848615	0.891345689	0.922815223	0.839683881
140	0.973084891	0.974412384	0.973596708	0.876967755	0.892933905	0.8199201
150	0.981107591	0.981264552	0.981233795	0.881207553	0.907135873	0.822120669
160	0.971854152	0.97319545	0.972555026	0.875611031	0.916771559	0.83888639
170	0.979360725	0.980363748	0.979630533	0.870399224	0.920245175	0.87017452
180	0.973837462	0.975192869	0.974773835	0.877165664	0.909173936	0.889894431
190	0.973922547	0.974784118	0.974431741	0.866819648	0.932294311	0.869105348
200	0.974869792	0.976142242	0.975252982	0.850008864	0.89378554	0.829779947


==> figs/gnuplotCodes/gnuplotCommands.txt <==
ACPLNodes

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "Average Number of D-E Steps" 
set yrange [1:8.5]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'ACPLNodes.eps'
plot 'ACPLNodes.txt' using 1:4 title 'SST' pt 7 lw 8 ps 3 lc rgb "red",'ACPLNodes.txt' using 1:3 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange",'ACPLNodes.txt' using 1:2 title 'PAKP' ps 3 lw 8 pt 5 lc rgb "#007cad"  

--------------------
cooperative

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right center
set yrange [0.3:1]
set xlabel "Number of Disjoint Paths"
set ylabel "Resiliency Against Cooperative Attacks" 
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'cooperative.eps'
plot 'cooperative.txt' using 1:2 title 'KPsec' lw 8 ps 3 pt 9 lc rgb "orange",'cooperative.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad" ,'cooperative.txt' using 1:4 title 'Aug. SST' ps 3 lw 8 pt 7 lc rgb "red"

---------------
DELAY CONS

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",24"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set yrange [1000:9000]
set key right top
set xlabel "Number of Connections"
set ylabel "End-to-End Latency (Sec)" 
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'delayCon.eps'
plot 'delayCon.txt' using 1:6 title 'SST' pt 2 lw 8 ps 3 lc rgb 'blue', 'delayCon.txt' using 1:2 title 'PAKP' ps 3 lw 8 pt 15 lc rgb "#bbad6b", 'delayCon.txt' using 1:4 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange" ,'delayCon.txt' using 1:3 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b", 'delayCon.txt' using 1:7 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red', 'delayCon.txt' using 1:5 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad"

---------------
DelayCons-exch

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Connections"
set ylabel "Key-Exchange Delay(Sec)" 
set yrange [200:900]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'delayCon-keyExchange.eps'
plot 'delayCon-exch.txt' using 1:2 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'delayCon-exch.txt' using 1:4 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','delayCon-exch.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad" 

-------
DELAYNODES

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",24"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "End-to-End Latency (Sec)" 
set yrange [500:6500]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'delayNodes.eps'
plot 'delayNodes.txt' using 1:6 title 'SST' pt 2 lw 8 ps 3 lc rgb 'blue','delayNodes.txt' using 1:2 title 'PAKP' ps 3 lw 8 pt 15 lc rgb "#bbad6b",'delayNodes.txt' using 1:4 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange" ,'delayNodes.txt' using 1:3 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'delayNodes.txt' using 1:7 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','delayNodes.txt' using 1:5 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad"

-------------
DELAYNODES-Exch

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "Key-Exchange Delay (Sec)" 
set yrange [150:500]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'delayNodes-keyExchange.eps'
plot 'delayNodes-exch.txt' using 1:2 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'delayNodes-exch.txt' using 1:4 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','delayNodes-exch.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad" 

----------------
Emperical Destribiution Function

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set style data linespoints
set key right top
set xlabel "Length of Path (n = 1000)"
set ylabel "CDF"
set yrange [0:1]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'EmpericalDestribiutionFunction.eps'
plot 'resultsCumulative.txt' using 1:6 title 'K = 40' lw 8 ps 3 pt 2 lc rgb "pink", 'resultsCumulative.txt' using 1:5 title 'K = 20' pt 7 lw 8 ps 3 lc rgb 'red', 'resultsCumulative.txt' using 1:4 title 'K = 10' lw 8 ps 3 pt 9 lc rgb "orange", 'resultsCumulative.txt' using 1:3 title 'K = 5' lw 8 ps 3 pt 5 lc rgb "#007cad" ,'resultsCumulative.txt' using 1:2 title 'K = 3' ps 3 lw 8 pt 3 lc rgb "#00ad6b"

------------
ENERGY

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "Energy Consumption (Jule)" 
set yrange [0:3500]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'EnergyNoPAKP.eps'
plot 'Energy.txt' using 1:6 title 'SST' pt 2 lw 8 ps 3 lc rgb 'blue','Energy.txt' using 1:4 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange" ,'Energy.txt' using 1:3 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'Energy.txt' using 1:7 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','Energy.txt' using 1:5 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad"

-----------------
Avg of Vertex Disjoint Paths

reset
set size 1.7,1.2
set key spacing 1.3 right top inside
set key font ",25"
set tics font ", 18"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "Average Number of Vertex-Disjoint Paths" 
set style data linespoints
set yrange [3:24]
set ytics 0,2,25                                                                                                                              
set xtics 0,1000,10000 
set terminal postscript eps enhanced color font 'Helvetica,22'
set output 'noVDPn.eps'
plot 'noVDPK20Results.txt' title "K = 20" pt 7 lw 8 ps 3 lc rgb 'red' ,'noVDPK15Results.txt' title "K = 15" ps 3 lw 8 pt 9 lc rgb "orange" ,'noVDPK10Results.txt'title "K = 10" ps 3 lw 8 pt 5 lc rgb "#007cad" ,'noVDPK5Results.txt' title "K = 5" ps 3 lw 8 pt 2 lc rgb "#00ad6b" 

----------------------
reliability

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set style data linespoints
set key right center
set xlabel "Number of Disjoint Paths"
set ylabel "Resiliency Against Cooperative Attacks"
set yrange [0.3:1]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'reliability.eps'
plot 'reliability.txt' using 1:2 title '#DE=1' lw 8 ps 3 pt 1 lc rgb '#606060', 'reliability.txt' using 1:3 title '#DE=2' pt 2 lw 8 ps 3 lc rgb 'red',   'reliability.txt' using 1:5 title '#DE=4' lw 8 ps 3 pt 9 lc rgb "#007cad" ,  'reliability.txt' using 1:7 title '#DE=6' ps 3 lw 8 pt 6 lc rgb '#f58231',  'reliability.txt' using 1:9 title '#DE=8' ps 3 lw 8 pt 11 lc rgb '#808080',  'reliability.txt' using 1:11 title '#DE=10' ps 3 lw 8 pt 13 lc rgb '#00ad6b'
#'reliability.txt' using 1:4 title '#DE=3' lw 8 ps 3 pt 3 lc rgb "orange",
#'reliability.txt' using 1:6 title '#DE=5' ps 3 lw 8 pt 5 lc rgb '#911eb4',
#'reliability.txt' using 1:8 title '#DE=7' ps 3 lw 8 pt 7 lc rgb '#4363d8',
#'reliability.txt' using 1:10 title '#DE=9' ps 3 lw 8 pt 15 lc rgb "#3cb44b"

----
routingCon

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Connections"
set ylabel "Routing Traffic (MB)" 
set yrange [1.5:7]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'routingCon.eps'
plot 'routingCon.txt' using 1:6 title 'SST' pt 2 lw 8 ps 3 lc rgb 'blue','routingCon.txt' using 1:7 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','routingCon.txt' using 1:3 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'routingCon.txt' using 1:2 title 'PAKP' ps 3 lw 8 pt 15 lc rgb "#bbad6b",'routingCon.txt' using 1:5 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad",'routingCon.txt' using 1:4 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange" 

----------------
routingCon-exch

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Connections"
set ylabel "Key-Exchange Traffic (MB)" 
set yrange [0.5:3]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'routingCon-keyExchange.eps'
plot 'routingCon-exch.txt' using 1:4 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','routingCon-exch.txt' using 1:2 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'routingCon-exch.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad" 

-------
routingNodes

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "Routing Traffic (MB)" 
set yrange [1:11.5]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'routingNodes.eps'
plot 'routingNodes.txt' using 1:6 title 'SST' pt 2 lw 8 ps 3 lc rgb 'blue','routingNodes.txt' using 1:7 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','routingNodes.txt' using 1:2 title 'PAKP' ps 3 lw 8 pt 15 lc rgb "#bbad6b",'routingNodes.txt' using 1:3 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'routingNodes.txt' using 1:4 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange" ,'routingNodes.txt' using 1:5 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad"

----------------
routingNodes-exch

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Nodes"
set ylabel "Key-Exchange Traffic (MB)" 
set yrange [0.5:5]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'routingNodes-keyExchange.eps'
plot 'routingNodes-exch.txt' using 1:4 title 'Aug. SST' pt 7 lw 8 ps 3 lc rgb 'red','routingNodes-exch.txt' using 1:2 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b",'routingNodes-exch.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad" 

--------------------------------
Adversary Nodes Secure Paths

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Ratio of Adversary Nodes (n = 1000)"    
set ylabel "Average Number of Secure Paths" 
set yrange [0:20]
set terminal postscript eps enhanced color font 'Helvetica,26'
set output 'securePaths.eps'
plot 'secPathk=20_n=1k.txt' title "K = 20" lw 8 pt 11 ps 3 ,'secPathk=15_n=1k.txt' title "K = 15" linetype 7 lw 8  ps 3 ,'secPathk=10_n=1k.txt' title "K = 10" pt 5 ps 3 lw 8 ,'secPathk=5_n=1k.txt' title "K = 5" pt 2 ps 3 lw 8 

-------------
Adversary Nodes Secure Paths Standard Deviation

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set ylabel "Standard Deviation of Number of Secure Paths" 
set xlabel "Ratio of Adversary Nodes (n = 1000)"   
set yrange [0:3]
set terminal postscript eps enhanced color font 'Helvetica,26'
set output 'securePathsSD.eps'
plot 'resultsSD.txt' using 1:5 title 'K = 20' lw 8 pt 11 ps 3,'resultsSD.txt' using 1:4 title 'K = 15' linetype 7 lw 8  ps 3,'resultsSD.txt' using 1:3 title 'K = 10' pt 5 ps 3 lw 8 ,'resultsSD.txt' using 1:2 title 'K = 5' pt 2 ps 3 lw 8

-------------
ThroughCons

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set key right top
set xlabel "Number of Connections"
set ylabel "Throughput (Mbps)" 
set yrange [0.8:1.15]
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'throughCon.eps'
plot 'throughCon.txt' using 1:4 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b", 'throughCon.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad", 'throughCon.txt' using 1:2 title 'Aug. SST' lw 8 ps 3 pt 7 lc rgb "red", 'throughCon.txt' using 1:6 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange", 'throughCon.txt' using 1:5 title 'PAKP' lw 8 ps 3 pt 15 lc rgb "#bbab6b", 'throughCon.txt' using 1:7 title 'SST' pt 2 lw 8 ps 3 lc rgb "blue"

-----------------
ThroughNodes

reset
set size 1.7,1.2
set key spacing 1.8
set key font ",25"
set tics font ", 14"
set style data linespoints
set style line 81 lt 0  
set style line 81 lt rgb "#808080" 
set grid back linestyle 81
set yrange [0.8:1.2]
set key right top
set xlabel "Number of Nodes"
set ylabel "Throughput (Mbps)" 
set terminal postscript eps enhanced color font 'Helvetica,25'
set output 'throughNodes.eps'
plot 'throughNodes.txt' using 1:4 title 'KPsec' ps 3 lw 8 pt 13 lc rgb "#00ad6b", 'throughNodes.txt' using 1:3 title 'Aug. UKP' lw 8 ps 3 pt 5 lc rgb "#007cad", 'throughNodes.txt' using 1:2 title 'Aug. SST' lw 8 ps 3 pt 7 lc rgb 'red', 'throughNodes.txt' using 1:6 title '2-UKP' lw 8 ps 3 pt 9 lc rgb "orange", 'throughNodes.txt' using 1:5 title 'PAKP' lw 8 ps 3 pt 15 lc rgb "#bbab6b", 'throughNodes.txt' using 1:7 title 'SST' pt 2 lw 8 ps 3 lc rgb 'blue'






